Detecting Composite Dark Matter with Long Range and Contact Interactions in Gas Clouds

Cold interstellar gas clouds provide an exciting new method to discover dark matter. Their immense size makes them uniquely sensitive to interactions from the heaviest, most rarefied dark matter models. Using gas cloud observations, we derive constraints on heavy composite dark matter coupled to the Standard Model through a light dark photon for dark matter up to a thousand solar masses. We find gas clouds are also sensitive to very large composite dark matter that interacts with nuclei through a fixed contact interaction cross section. We also study the contact interaction model and implement multiscatter and overburden analyses to obtain bounds from experiments like CDMS, CRESST, DAMA, XQC, and XENON1T.

==> refereereply.txt <==


We thank the referee and editor for useful comments and suggestions. We have revised the manuscript in response to the referee's review.

1) Additional constraints on the long range mediator

We agree with the referee that a vector force may destabilize nuclei and prevents the formation of large nuclei as in the Standard Model scenario. However, we note that ADM nuggets bound together by a scalar field can remain stable up to very large masses so long as this scalar field is less massive and couples more strongly than the vector mediator, which is the regime we are considering in this paper. We have added the following text to make it clear.

"Because the vector $A'$ will couple to $X$ particles, and provide an additional repulsive force between them, a few comments are in order about the validity of \eqref{eq:RX}, and the stability of very large dark matter composites under the influence of a vector mediator. In the Standard Model, the presence of a vector force can destabilize nuclei and specifically prevents the formation of large nuclei. This is related to the fact that the binding potential of quantum chromodynamics is limited by the QCD confinement scale to lengths $\lesssim {\rm fm}$. In the case of ADM nuggets bound together by a scalar field, these nuggest can remain stable up to very large masses \cite{Gresham:2017zqi}, so long as this scalar field is less massive and couples more strongly than the vector mediator $A'$, i.e. $g_\phi^2/m_\phi \gg g_\chi^2/m_{A'}^2$ with $g_\phi$ ($g_\chi$) and $m_\phi$ ($m_{A'}$) the coupling and mass of the scalar (vector) mediator. We will always assume this regime, where the nugget binding energy is large enough to overcome the repulsive force introduced by the vector mediator and the nugget can become arbitrarily large -- we consider nugget masses ranging up to hundreds of solar masses."

2) Microlensing constraints on massive Dark Matter

We thank the referee for pointing out the microlensing constraints, which may apply when the dark matter nugget mass is comparable to the mass of astrophysical objects. We have marked the microlensing constraints as dashed grey lines in the low panels of figure 1, where we note that the nuggets cannot constitute 100% of dark matter if their mass is above 10^26 grams. We have also added a paragraph below equation (13) to address this concern.

"When the nugget mass is comparable to the mass of an asteroid or the mass of the sun, the light of background stars can be deflected by dark matter due to gravitational lensing. As is evident from Eq.~\eqref{eq:RX} the radius of a nugget is much smaller than the Einstein radius, consequently microlensing constraints apply for nuggets as point-like lenses when $M_X>10^{26}$~g~\cite{Croon:2020wpr}. This mass scale is marked as dashed grey lines in the lower panels of Figure~\ref{fig:darkphotonbound}, above which ADM nuggets that have radii smaller than the Einstein radius cannot constitute 100$\%$ of dark matter. Given the nugget fraction in dark matter $f_X$, the bound on $\epsilon^2\alpha_\mathrm{EM}\alpha_X$ scales as $1/f_X$. However, care should be taken when applying this bound to ADM nuggets, since in the case of nuggets with an internal vector potential, it is possible to consider ADM nuggets with radii much larger than Eq.~\eqref{eq:RX}, which could have radii much larger than their Einstein radius. We leave exploration of this class of models to future work."

==> refereereply2.txt <==
We thank the referee for their comments. We think that the vector force is not required to counterbalance the attractive force of the scalar mediator in ADM nuggets. The constituents of the nuggets are modeled as relativistic fermi gas in the presence of the attractive scalar potential, and their fermi pressure is the thing preventing nuggets from collapse. A vector force, if present, will also balance the attractive force in a subdominant way. This can be seen in figure 8 of Gresham paper https://arxiv.org/abs/1707.02313 and surrounding text, which show the stability of nuggets for the case that the scalar and vector mediators are long-range forces; even in the absence of the vector mediator \alpha_V=0, stable nuggets are still formed. The only requirement for stability is that the vector force is weaker than the scalar force g_\phi^2/m_\phi >> g_\chi^2/m_{A'}^2, as we mention in our manuscript, in this case the vector mediator will not destroy the nuggets. As long as we are in this regime, fine tuning of the vector is not required (in the sense that any scalar mass and coupling combination we have indicated is sufficient for a stable ADM nugget). Similar parameter space for ADM nuggets coupled through a long-range vector force has also been studied in https://arxiv.org/abs/1812.07573 (figure 9). We have added the following sentences in response to the referee's review.

"As the constituents of nuggets can be modeled as relativistic fermi gas, fermi pressure will prevent the nuggets from collapse. Consequently fine tuning of the vector force is not required to balance the attractive potential of the scalar mediator. However, the vector mediator tends to affect the saturation density of nuggets. We refer readers to~\cite{Gresham:2017zqi} for detailed discussions."
